Are System Optimal Dynamic Flows Implementable by Tolls?

A seminal result of [Fleischer et al. and Karakostas and Kolliopulos, both FOCS 2004] states that system optimal multi-commodity static network flows are always implementable as tolled Wardrop equilibrium flows even if users have heterogeneous value-of-time sensitivities. Their proof uses LP-duality to characterize the general implementability of network flows by tolls. For the much more complex setting of $\textit{dynamic flows}$, [Graf et al., SODA 2025] identified necessary and sufficient conditions for a dynamic $s$-$d$ flow to be implementable as a tolled dynamic equilibrium. They used the machinery of (infinite-dimensional) strong duality to obtain their characterizations. Their work, however, does not answer the question of whether system optimal dynamic network flows are implementable by tolls. We consider this question for a general dynamic flow model involving multiple commodities with individual source-destination pairs, fixed inflow rates and heterogeneous valuations of travel time and money spent. We present both a positive and a, perhaps surprising, negative result: For the negative result, we provide a network with multiple source and destination pairs in which under the Vickrey queuing model no system optimal flow is implementable -- even if all users value travel times and spent money the same. Our counter-example even shows that the ratio of the achievable equilibrium travel times by using tolls and of the system optimal travel times can be unbounded. For the single-source, single-destination case, we show that if the traversal time functions are suitably well-behaved (as is the case, for example, in the Vickrey queuing model), any system optimal flow is implementable.

==> tikz/AnimationData-ImplFlowA.csv <==
time;eZ;qZ;eA;qA;eB;qB;eC;qC;eD;qD;eE;qE;eF;qF;eG;qG
0.0;;;;;;;;;;;;;;;;
1.0;;;;;;;;;;;;;;;0.0/1.0/6.0,0.0,0.0,0.0,0.0,0.0,0.0;
2.0;;;;;;;;;;;;;;;;
3.0;;;;;;;;;;;0.0/1.0/0.0,1.75,0.25,0.0,0.0,0.0,0.0;;;;;
4.0;;;;;;;;;0.0/1.0/0.0,1.75,0.25,0.0,0.0,0.0,0.0;;;;;;;
5.0;;;0.0/0.75/0.0,0.0,0.0,0.0,1.0,0.0,0.0I0.75/0.25/0.0,0.0,0.0,0.0,0.0,1.0,0.0;;0.0/1.0/0.0,1.0,0.0,0.0,0.0,0.0,0.0;0.75/0.0,1.0,0.0,0.0,0.0,0.0,0.0;;;;;;;0.0/0.25/0.0,0.0,0.25,0.0,0.0,0.0,0.0;;;
6.0;;;;;0.0/0.25/0.0,0.0,0.0,0.0,1.0,0.0,0.0I0.25/0.75/0.0,1.0,0.0,0.0,0.0,0.0,0.0;0.5/0.0,0.0,0.0,0.0,1.0,0.0,0.0;;;;;;;0.1875/0.0625/0.0,0.0,0.0,0.0,0.0,1.0,0.0I0.25/0.25/0.0,0.0,0.25,0.0,0.0,0.0,0.0;;;
7.0;;;;;0.5/0.5/0.0,0.0,0.0,0.0,1.0,0.0,0.0;;0.0/0.25/0.0,0.0,0.0,0.0,1.0,0.0,0.0;;;;;;0.4375/0.0625/0.0,0.0,0.0,0.0,0.0,1.0,0.0I0.5/0.25/0.0,0.0,0.25,0.0,0.0,0.0,0.0;;;
8.0;;;;;;;0.0/1.0/0.0,0.0,0.0,0.5,0.5,0.0,0.0;0.5/0.0,0.0,0.0,1.0,0.0,0.0,0.0;;;;;0.6875/0.0625/0.0,0.0,0.0,0.0,0.0,1.0,0.0I0.75/0.25/0.0,0.0,0.25,0.0,0.0,0.0,0.0;;;
9.0;;;;;;;0.0/1.0/0.0,0.0,0.0,1.0,0.0,0.0,0.0;0.5/0.0,0.0,0.0,1.0,0.0,0.0,0.0;;;0.0/1.0/0.0,0.0,0.25,0.0,0.0,0.0,0.0;;0.9375/0.0625/0.0,0.0,0.0,0.0,0.0,1.0,0.0;;;
10.0;;;;;;;0.0/1.0/0.0,0.0,0.0,1.0,0.0,0.0,0.0;0.5/0.0,0.0,0.0,1.0,0.0,0.0,0.0;0.0/1.0/0.0,0.0,0.2222222222222222,0.0,0.0,0.0,1.7777777777777777;0.25/0.0,0.0,0.1111111111111111,0.0,0.0,0.0,0.8888888888888888;0.75/0.25/0.0,0.0,0.0,0.0,0.0,1.0,0.0;;;;;
11.0;;;;;0.0/1.0/0.0,0.0,0.2222222222222222,0.0,0.0,0.0,0.0;;0.0/1.0/0.0,0.0,0.0,1.0,0.0,0.0,0.0;0.5/0.0,0.0,0.0,1.0,0.0,0.0,0.0;0.0/0.5/0.0,0.0,0.0,0.0,0.0,0.0,2.0I0.5/0.375/0.0,0.0,0.0,0.0,0.0,0.6666666666666666,1.3333333333333333I0.875/0.125/0.0,0.0,0.2222222222222222,0.0,0.0,0.0,1.7777777777777777;0.5/0.0,0.0,0.0,0.0,0.0,0.0,1.0;;;;;;

==> tikz/AnimationData-ImplFlowB.csv <==
time;eZ;qZ;eA;qA;eB;qB;eC;qC;eD;qD;eE;qE;eF;qF;eG;qG
0.0;;;;;;;;;;;;;;;;
1.0;;;;;;;;;;;;;;;0.0/1.0/6.0,0.0,0.0,0.0,0.0,0.0,0.0;
2.0;;;;;;;;;;;;;;;;
3.0;;;;;;;;;;;0.0/1.0/0.0,1.0,1.0,0.0,0.0,0.0,0.0;;;;;
4.0;;;;;;;;;0.0/1.0/0.0,1.0,1.0,0.0,0.0,0.0,0.0;;;;;;;
5.0;;;0.0/1.0/0.0,0.0,0.0,0.0,0.5,0.5,0.0;;0.0/1.0/0.0,1.0,0.0,0.0,0.0,0.0,0.0;;;;;;;;0.0/0.25/0.0,0.0,1.0,0.0,0.0,0.0,0.0;;;
6.0;;;;;0.0/1.0/0.0,0.0,0.0,0.0,0.5,0.0,0.0;;;;;;;;0.0/0.25/0.0,0.0,0.0,0.0,0.0,0.5,0.0I0.25/0.25/0.0,0.0,1.0,0.0,0.0,0.0,0.0;;;
7.0;;;;;;;0.0/1.0/0.0,0.0,0.0,0.0,0.5,0.0,0.0;;;;;;0.25/0.25/0.0,0.0,0.0,0.0,0.0,0.5,0.0I0.5/0.25/0.0,0.0,1.0,0.0,0.0,0.0,0.0;;;
8.0;;;;;;;0.0/1.0/0.0,0.0,0.0,1.0,0.0,0.0,0.0;;;;;;0.5/0.25/0.0,0.0,0.0,0.0,0.0,0.5,0.0I0.75/0.25/0.0,0.0,1.0,0.0,0.0,0.0,0.0;;;
9.0;;;;;;;0.0/1.0/0.0,0.0,0.0,1.0,0.0,0.0,0.0;;;;0.0/1.0/0.0,0.0,1.0,0.0,0.0,0.0,0.0;;0.75/0.25/0.0,0.0,0.0,0.0,0.0,0.5,0.0;;;
10.0;;;;;;;0.0/1.0/0.0,0.0,0.0,1.0,0.0,0.0,0.0;;0.0/1.0/0.0,0.0,0.6666666666666666,0.0,0.0,0.0,1.3333333333333333;1.0/0.0,0.0,0.3333333333333333,0.0,0.0,0.0,0.6666666666666666;0.0/1.0/0.0,0.0,0.0,0.0,0.0,0.5,0.0;;;;;
11.0;;;;;0.0/1.0/0.0,0.0,0.6666666666666666,0.0,0.0,0.0,0.0;;0.0/1.0/0.0,0.0,0.0,1.0,0.0,0.0,0.0;;0.0/0.5/0.0,0.0,0.0,0.0,0.0,0.4,1.6I0.5/0.5/0.0,0.0,0.6666666666666666,0.0,0.0,0.0,1.3333333333333333;1.5/0.0,0.0,0.0,0.0,0.0,0.2,0.8;;;;;;

==> tikz/AnimationData-OptFlow.csv <==
time;eZ;qZ;eA;qA;eB;qB;eC;qC;eD;qD;eE;qE;eF;qF;eG;qG
0.0;;;;;;;;;;;;;;;;
1.0;;;;;;;;;;;;;;;0.0/1.0/6.0,0.0,0.0,0.0,0.0;
2.0;;;;;;;;;;;0.0/1.0/2.0,0.0,0.0,0.0,0.0;4.0/1.0,0.0,0.0,0.0,0.0;;;;
3.0;;;;;;;;;0.0/1.0/2.0,0.0,0.0,0.0,0.0;;0.0/1.0/2.0,0.0,0.0,0.0,0.0;2.0/1.0,0.0,0.0,0.0,0.0I2.0/0.0,1.0,0.0,0.0,0.0;;;;
4.0;;;;;;;;;0.0/1.0/2.0,0.0,0.0,0.0,0.0;;0.0/1.0/2.0,0.0,0.0,0.0,0.0;2.0/0.0,1.0,0.0,0.0,0.0;0.0/0.25/2.0,0.0,0.0,0.0,0.0;;;
5.0;;;0.0/1.0/0.0,0.0,0.0,1.0,0.0;;;;;;0.0/1.0/2.0,0.0,0.0,0.0,0.0;;0.0/1.0/0.0,2.0,0.0,0.0,0.0;;0.0/0.5/2.0,0.0,0.0,0.0,0.0;;;
6.0;;;;;0.0/1.0/0.0,0.0,0.0,1.0,0.0;;;;0.0/1.0/0.0,2.0,0.0,0.0,0.0;;;;0.0/0.75/2.0,0.0,0.0,0.0,0.0;;;
7.0;;;;;0.0/1.0/0.0,1.0,0.0,0.0,0.0;1.0/0.0,1.0,0.0,0.0,0.0;0.0/1.0/0.0,0.0,0.0,1.0,0.0;;;;;;0.25/0.75/2.0,0.0,0.0,0.0,0.0;;;
8.0;;;;;0.0/1.0/0.0,1.0,0.0,0.0,0.0;;0.0/1.0/0.0,0.0,1.0,0.0,0.0;;;;;;0.5/0.5/2.0,0.0,0.0,0.0,0.0;;;
9.0;;;;;;;0.0/1.0/0.0,0.0,1.0,0.0,0.0;;;;;;0.75/0.25/2.0,0.0,0.0,0.0,0.0;;;
10.0;;;;;;;0.0/1.0/0.0,0.0,1.0,0.0,0.0;;0.0/1.0/0.0,0.0,0.0,0.0,2.0;;;;;;;
11.0;;;;;;;0.0/1.0/0.0,0.0,1.0,0.0,0.0;;0.0/1.0/0.0,0.0,0.0,0.0,2.0;;;;;;;
